Barycenters for the Hellinger--Kantorovich distance over $\mathbb{R}^d$

We study the barycenter of the Hellinger--Kantorovich metric over non-negative measures on compact, convex subsets of $\mathbb{R}^d$. The article establishes existence, uniqueness (under suitable assumptions) and equivalence between a coupled-two-marginal and a multi-marginal formulation. We analyze the HK barycenter between Dirac measures in detail, and find that it differs substantially from the Wasserstein barycenter by exhibiting a local `clustering' behaviour, depending on the length scale of the input measures. In applications it makes sense to simultaneously consider all choices of this scale, leading to a 1-parameter family of barycenters. We demonstrate the usefulness of this family by analyzing point clouds sampled from a mixture of Gaussians and inferring the number and location of the underlying Gaussians.

==> fig/exact_clean.txt <==
-0.026754342572324487	0.
-0.02724482121921806	0.005
-0.02773244018990005	0.01
-0.028217121428785227	0.015
-0.028698785392801816	0.02
-0.029177351000485404	0.025
-0.02965273557944347	0.03
-0.030124854812120228	0.035
-0.030593622679788313	0.04
-0.031058951404689835	0.045
-0.03152075139024647	0.05
-0.03197893115925424	0.055
-0.032433397289974825	0.06
-0.03288405435003044	0.065
-0.03333080482800642	0.07
-0.03377354906265954	0.075
-0.03421218516962553	0.08
-0.03464660896551574	0.085
-0.03507671388928402	0.09
-0.035502390920743435	0.095
-0.03592352849610265	0.1
-0.03634001242038793	0.105
-0.03675172577660838	0.11
-0.037158548831515856	0.115
-0.03756035893780277	0.12
-0.03795703043257402	0.125
-0.038348434531918794	0.13
-0.0387344392214017	0.135
-0.03911490914228055	0.14
-0.039489705473250536	0.145
-0.03985868580750143	0.15
-0.04022170402486524	0.155
-0.04057861015881809	0.16
-0.040929250258089	0.165
-0.04127346624261316	0.17
-0.041611095753553595	0.17500000000000002
-0.04194197199710118	0.18
-0.04226592358174346	0.185
-0.04258277434868008	0.19
-0.04289234319503979	0.195
-0.043194443889538546	0.2
-0.04348888488019405	0.20500000000000002
-0.04377546909369314	0.21
-0.04405399372598261	0.215
-0.044324250023630545	0.22
-0.04458602305547807	0.225
-0.044839091474072806	0.23
-0.04508322726634613	0.23500000000000001
-0.04531819549296236	0.24
-0.04554375401573506	0.245
-0.04575965321246842	0.25
-0.045965635678541256	0.255
-0.47252190777912345	0.28500000000000003
0.2926337315909505	0.28500000000000003
-0.4788223962617389	0.29
0.2948464199563158	0.29
-0.4852319622503664	0.295
0.29703931610608475	0.295
-0.4917565619913497	0.3
0.2992120453065235	0.3
-0.4984025517108818	0.305
0.3013642424730775	0.305
-0.5051767180829119	0.31
0.3034955549998085	0.31
-0.5120863110510339	0.315
0.3056056459956637	0.315
-0.5191390791432163	0.32
0.30769419798073067	0.32
-0.526343307410934	0.325
0.3097609171024224	0.325
-0.5337078581110246	0.33
0.31180553793918003	0.33
-0.5412422142274455	0.335
0.3138278289678527	0.335
-0.5489565258987246	0.34
0.3158275987805259	0.34
-0.5568616597722013	0.34500000000000003
0.3178047031473251	0.34500000000000003
-0.5649692512444299	0.35000000000000003
0.3197590530337297	0.35000000000000003
-0.573291759463608	0.355
0.3216906236943055	0.355
-0.5818425248588694	0.36
0.323599464979617	0.36
-0.5906358288155164	0.365
0.3254857130095116	0.365
-0.5996869549261208	0.37
0.3273496033840767	0.37
-0.6090122510043401	0.375
0.32919148612341026	0.375
-0.6186291907386574	0.38
0.33101184254896593	0.38
-0.6285564334722287	0.385
0.3328113043425965	0.385
-0.6388138801053554	0.39
0.3345906750444382	0.39
-0.6494227225092377	0.395
0.3363509542772473	0.395
-0.6604054830921011	0.4
0.33809336501237813	0.4
-0.6717860402489805	0.405
0.3398193842207445	0.405
-0.6835896343322436	0.41000000000000003
0.34153077728005876	0.41000000000000003
-0.6958428474824044	0.41500000000000004
0.34322963653629507	0.41500000000000004
-0.708573549146353	0.42
0.34491842444116255	0.42
-0.7218107973847422	0.425
0.3466000217063787	0.425
-0.7355846841566606	0.43
0.3482777809270382	0.43
-0.7499261107275976	0.435
0.3499555861269122	0.435
-0.7648664772872603	0.44
0.35163791866369315	0.44
-0.7804372689702517	0.445
0.353329929896475	0.445
-0.7966695190236847	0.45
0.3550375209543197	0.45
-0.8135931292608943	0.455
0.3567674298453117	0.455
-0.831236028719873	0.46
0.35852732600019577	0.46
-0.8496231542990892	0.465
0.360325912142111	0.465
-0.8687752428940576	0.47000000000000003
0.36217303310114757	0.47000000000000003
-0.8887074340988586	0.47500000000000003
0.36407979083545877	0.47500000000000003
-0.909427696705661	0.48
0.3660586644649469	0.48
-0.9309351116040891	0.485
0.3681236335552692	0.485
-0.9532180682516449	0.49
0.37029030219752884	0.49
-0.9762524607071408	0.495
0.37257602060564643	0.495
-0.9999999999999999	0.5
0.375	0.5
-1.0066666666666666	0.505
0.3775	0.505
-1.0133333333333332	0.51
0.38	0.51
-1.02	0.515
0.38250000000000006	0.515
-1.0266666666666666	0.52
0.385	0.52
-1.0333333333333332	0.525
0.38750000000000007	0.525
-1.04	0.53
0.39	0.53
-1.0466666666666666	0.535
0.39250000000000007	0.535
-1.0533333333333332	0.54
0.395	0.54
-1.06	0.545
0.3975	0.545
-1.0666666666666667	0.55
0.4	0.55
-1.0733333333333333	0.555
0.40249999999999997	0.555
-1.08	0.56
0.405	0.56
-1.0866666666666667	0.5650000000000001
0.40750000000000003	0.5650000000000001
-1.0933333333333333	0.5700000000000001
0.41000000000000003	0.5700000000000001
-1.1	0.5750000000000001
0.4125000000000001	0.5750000000000001
-1.1066666666666665	0.58
0.415	0.58
-1.1133333333333333	0.585
0.4175	0.585
-1.1199999999999999	0.59
0.4199999999999999	0.59
-1.1266666666666665	0.595
0.42250000000000004	0.595
-1.1333333333333333	0.6
0.425	0.6
-1.14	0.605
0.4275	0.605
-1.1466666666666665	0.61
0.43	0.61
-1.1533333333333333	0.615
0.43250000000000005	0.615
-1.16	0.62
0.435	0.62
-1.1666666666666665	0.625
0.4375	0.625
-1.1733333333333333	0.63
0.43999999999999995	0.63
-1.18	0.635
0.4425	0.635
-1.1866666666666665	0.64
0.44500000000000006	0.64
-1.1933333333333334	0.645
0.4475	0.645
-1.2	0.65
0.45	0.65
-1.2066666666666666	0.655
0.4524999999999999	0.655
-1.2133333333333334	0.66
0.45500000000000007	0.66
-1.22	0.665
0.4575	0.665
-1.2266666666666666	0.67
0.46	0.67
-1.2333333333333334	0.675
0.4625	0.675
-1.24	0.68
0.4650000000000001	0.68
-1.2466666666666666	0.685
0.4675	0.685
-1.2533333333333334	0.6900000000000001
0.47	0.6900000000000001
-1.26	0.6950000000000001
0.47250000000000003	0.6950000000000001
-1.2666666666666666	0.7000000000000001
0.47500000000000003	0.7000000000000001
-1.2733333333333334	0.705
0.4775	0.705
-1.2799999999999998	0.71
0.48	0.71
-1.2866666666666666	0.715
0.4825	0.715
-1.2933333333333332	0.72
0.48500000000000004	0.72
-1.2999999999999998	0.725
0.4875	0.725
-1.3066666666666666	0.73
0.49	0.73
-1.3133333333333335	0.735
0.4925	0.735
-1.3199999999999998	0.74
0.495	0.74
-1.3266666666666667	0.745
0.4975	0.745
-1.3333333333333333	0.75
0.5	0.75
-1.3399999999999999	0.755
0	0.755
1.005	0.755
-1.3466666666666667	0.76
0	0.76
1.01	0.76
-1.3533333333333335	0.765
0	0.765
1.0150000000000001	0.765
-1.3599999999999999	0.77
0	0.77
1.02	0.77
-1.3666666666666665	0.775
0	0.775
1.025	0.775
-1.3733333333333333	0.78
0	0.78
1.03	0.78
-1.3800000000000001	0.785
0	0.785
1.0350000000000001	0.785
-1.3866666666666667	0.79
0	0.79
1.04	0.79
-1.3933333333333333	0.795
0	0.795
1.045	0.795
-1.4000000000000001	0.8
0	0.8
1.05	0.8
-1.406666666666667	0.805
0	0.805
1.0550000000000002	0.805
-1.4133333333333333	0.81
0	0.81
1.06	0.81
-1.42	0.8150000000000001
0	0.8150000000000001
1.065	0.8150000000000001
-1.4266666666666667	0.8200000000000001
0	0.8200000000000001
1.07	0.8200000000000001
-1.4333333333333336	0.8250000000000001
0	0.8250000000000001
1.0750000000000002	0.8250000000000001
-1.4400000000000002	0.8300000000000001
0	0.8300000000000001
1.08	0.8300000000000001
-1.4466666666666665	0.835
0	0.835
1.085	0.835
-1.4533333333333331	0.84
0	0.84
1.0899999999999999	0.84
-1.46	0.845
0	0.845
1.095	0.845
-1.4666666666666668	0.85
0	0.85
1.1	0.85
-1.4733333333333334	0.855
0	0.855
1.105	0.855
-1.4799999999999998	0.86
0	0.86
1.1099999999999999	0.86
-1.4866666666666666	0.865
0	0.865
1.115	0.865
-1.4933333333333334	0.87
0	0.87
1.12	0.87
-1.5	0.875
0	0.875
1.125	0.875
-1.5066666666666664	0.88
0	0.88
1.13	0.88
-1.5133333333333332	0.885
0	0.885
1.135	0.885
-1.52	0.89
0	0.89
1.1400000000000001	0.89
-1.5266666666666668	0.895
0	0.895
1.145	0.895
-1.5333333333333332	0.9
0	0.9
1.15	0.9
-1.54	0.905
0	0.905
1.155	0.905
-1.5466666666666669	0.91
0	0.91
1.1600000000000001	0.91
-1.5533333333333332	0.915
0	0.915
1.165	0.915
-1.56	0.92
0	0.92
1.17	0.92
-1.5666666666666669	0.925
0	0.925
1.175	0.925
-1.5733333333333337	0.93
0	0.93
1.1800000000000002	0.93
-1.58	0.935
0	0.935
1.185	0.935
-1.5866666666666664	0.9400000000000001
0	0.9400000000000001
1.19	0.9400000000000001
-1.5933333333333333	0.9450000000000001
0	0.9450000000000001
1.195	0.9450000000000001
-1.6	0.9500000000000001
0	0.9500000000000001
1.2000000000000002	0.9500000000000001
-1.606666666666667	0.9550000000000001
0	0.9550000000000001
1.205	0.9550000000000001
-1.6133333333333333	0.96
0	0.96
1.21	0.96
-1.6199999999999997	0.965
0	0.965
1.2149999999999999	0.965
-1.6266666666666665	0.97
0	0.97
1.22	0.97
-1.6333333333333333	0.975
0	0.975
1.225	0.975
-1.64	0.98
0	0.98
1.23	0.98
-1.6466666666666667	0.985
0	0.985
1.2349999999999999	0.985
-1.6533333333333335	0.99
0	0.99
1.24	0.99
-1.6600000000000004	0.995
0	0.995
1.245	0.995
-1.6666666666666665	1.
0	1.
1.25	1.

==> fig/exact_clean_f_1.txt <==
-1.856573705179283	0.
-1.823625498007968	0.
-1.7906772908366535	0.
-1.7577290836653388	0.
-1.724780876494024	0.
-1.6918326693227093	0.
-1.6588844621513945	0.
-1.6259362549800798	0.
-1.592988047808765	0.
-1.5600398406374503	0.
-1.5270916334661357	0.
-1.4941434262948208	0.0004818086370556785
-1.4611952191235063	0.003590294665923375
-1.4282470119521913	0.009550670853261728
-1.3952988047808768	0.018299133009772366
-1.3623505976095618	0.02974203125196512
-1.3294023904382473	0.04375687249842715
-1.2964541832669323	0.060193631724601696
-1.2635059760956175	0.07887635793945126
-1.2305577689243028	0.0996050576924701
-1.197609561752988	0.12215783594861661
-1.1646613545816733	0.1462932714136927
-1.1317131474103586	0.17175300088295917
-1.0987649402390438	0.198264484948251
-1.065816733067729	0.22554392545745247
-1.0328685258964143	0.2532993034957347
-0.9999203187250997	0.28123351159651094
-0.9669721115537849	0.31011670017884174
-0.9340239043824702	0.3406985958008737
-0.9010756972111554	0.372651827673241
-0.8681274900398408	0.405634345228832
-0.835179282868526	0.4392930796801232
-0.8022310756972113	0.4732677235235322
-0.7692828685258966	0.5071945875322396
-0.7363346613545818	0.5407104939494276
-0.7033864541832671	0.5734566642063729
-0.6704382470119522	0.6050825595484404
-0.6374900398406375	0.6352496334561302
-0.6045418326693227	0.6637744486824546
-0.571593625498008	0.6922901457462844
-0.5386454183266932	0.7211136476858118
-0.5056972111553785	0.7499364068328715
-0.4727490039840637	0.7784498834706886
-0.43980079681274903	0.806348848666764
-0.4068525896414343	0.8333346516647283
-0.37390438247011953	0.8591184168586247
-0.3409561752988048	0.8834241361268941
-0.30800796812749004	0.9059916234234747
-0.2750597609561753	0.9265792999979322
-0.24211155378486054	0.9449667804296015
-0.20916334661354583	0.9609572317929581
-0.17621513944223108	0.9743794807000001
-0.14326693227091633	0.9850898456643319
-0.1103187250996016	0.9929736751719958
-0.07737051792828685	0.9979465749944237
-0.044422310756972117	0.9999553116054665
-0.011474103585657371	0.9989783820316617
0.02147410358565737	0.9950262440356566
0.05442231075697211	0.9881412041687339
0.08737051792828686	0.9783969648908029
0.12031872509960159	0.9658978356058204
0.15326693227091634	0.9507776160582816
0.1862151394422311	0.9331981640437217
0.2191633466135458	0.9133476627654891
0.25211155378486055	0.8914386063852636
0.2850597609561753	0.8677055253314427
0.31800796812749005	0.8424024757153521
0.3509561752988048	0.8158003197303807
0.38390438247011954	0.7881838261466294
0.4168525896414343	0.7598486219394752
0.449800796812749	0.7310980276840323
0.48274900398406373	0.7022398105917406
0.5156972111553785	0.6724739275413048
0.5486454183266932	0.6403599291128118
0.581593625498008	0.6062193109834049
0.6145418326693227	0.5704175390890289
0.6474900398406375	0.5333378615602321
0.6804382470119522	0.49537720615623726
0.713386454183267	0.45694193126234706
0.7463346613545817	0.4184434759350878
0.7792828685258965	0.3802939555601644
0.8122310756972112	0.3429017502704971
0.845179282868526	0.30666713334911283
0.8781274900398406	0.2719779864136372
0.9110756972111553	0.2392056472501596
0.9440239043824701	0.20870093474426904
0.9769721115537848	0.18079039346128167
1.0099203187250996	0.15567625927279272
1.0428685258964143	0.132115814598065
1.075816733067729	0.10984126598823343
1.1087649402390438	0.0890910563655846
1.1417131474103586	0.07008731102240341
1.1746613545816733	0.05303345983075562
1.207609561752988	0.03811205958160457
1.2405577689243028	0.025482839764527768
1.2735059760956176	0.015280992707420307
1.3064541832669323	0.0076157263797736975
1.339402390438247	0.0025690953513697787
1.3723505976095618	0.00019512242065864097
1.4052988047808765	0.
1.4382470119521913	0.

==> fig/exact_clean_f_2.txt <==
-1.856573705179283	0.
-1.823625498007968	0.
-1.7906772908366535	0.
-1.7577290836653388	0.
-1.724780876494024	0.
-1.6918326693227093	2.7088428610143743e-6
-1.6588844621513945	0.0023463366349685986
-1.6259362549800798	0.009044470967856435
-1.592988047808765	0.02002541015399883
-1.5600398406374503	0.035171606256741254
-1.5270916334661357	0.05432092340866303
-1.4941434262948208	0.07726837343148645
-1.4611952191235063	0.10376831017819793
-1.4282470119521913	0.1335370591075549
-1.3952988047808768	0.16625595394210005
-1.3623505976095618	0.20157474790310076
-1.3294023904382473	0.2391153630060726
-1.2964541832669323	0.2784759372817177
-1.2635059760956175	0.3192351265978807
-1.2305577689243028	0.36095661503270815
-1.197609561752988	0.40319378551670104
-1.1646613545816733	0.4454945007457226
-1.1317131474103586	0.4874059431866013
-1.0987649402390438	0.5284794623643989
-1.065816733067729	0.568275377542464
-1.0328685258964143	0.6063676843839043
-0.9999203187250997	0.642348623169635
-0.9669721115537849	0.6771991606637187
-0.9340239043824702	0.7118992478920361
-0.9010756972111554	0.7460774299556687
-0.8681274900398408	0.7793678388070784
-0.835179282868526	0.811414109767021
-0.8022310756972113	0.8418731963105182
-0.7692828685258966	0.870419042285644
-0.7363346613545818	0.8967460722550388
-0.7033864541832671	0.9205724625969993
-0.6704382470119522	0.9416431583499102
-0.6374900398406375	0.9597326035055254
-0.6045418326693227	0.974647155524056
-0.571593625498008	0.9862271582243524
-0.5386454183266932	0.9943486508594508
-0.5056972111553785	0.9989246950823099
-0.4727490039840637	0.9999999999999997
-0.43980079681274903	0.9999999999999999
-0.4068525896414343	0.9999999999999998
-0.37390438247011953	0.9999999999999999
-0.3409561752988048	0.9999999999999999
-0.30800796812749004	0.9999999999999998
-0.2750597609561753	1.
-0.24211155378486054	0.9999999999999998
-0.20916334661354583	1.
-0.17621513944223108	0.9999999999999999
-0.14326693227091633	0.9999999999999998
-0.1103187250996016	0.9999999999999999
-0.07737051792828685	0.9999999999999999
-0.044422310756972117	0.9999999999999998
-0.011474103585657371	1.
0.02147410358565737	0.9999999999999998
0.05442231075697211	0.9999999999999999
0.08737051792828686	0.9999999999999998
0.12031872509960159	0.9999999999999999
0.15326693227091634	1.
0.1862151394422311	1.
0.2191633466135458	1.
0.25211155378486055	1.
0.2850597609561753	0.9999999999999999
0.31800796812749005	0.9997557748269771
0.3509561752988048	0.9961068365117813
0.38390438247011954	0.9881199500122333
0.4168525896414343	0.975880612753681
0.449800796812749	0.9595198434783621
0.48274900398406373	0.9392127797257704
0.5156972111553785	0.91517680303342
0.5486454183266932	0.8876692119272159
0.581593625498008	0.8569844676114378
0.6145418326693227	0.8234510418424574
0.6474900398406375	0.787427900728845
0.6804382470119522	0.7493006620978131
0.713386454183267	0.7094774675623362
0.7463346613545817	0.6683846134773324
0.7792828685258965	0.6264619875543213
0.8122310756972112	0.584158359984345
0.845179282868526	0.5419265794763842
0.8781274900398406	0.5002187256363637
0.9110756972111553	0.4594812695791912
0.9440239043824701	0.4201502945781548
0.9769721115537848	0.38264682791330806
1.0099203187250996	0.34724898233007334
1.0428685258964143	0.31240430349366943
1.075816733067729	0.27782136698247556
1.1087649402390438	0.2438703736291736
1.1417131474103586	0.21091475948858504
1.1746613545816733	0.17930730535456868
1.207609561752988	0.14938636033855943
1.2405577689243028	0.12147221993530136
1.2735059760956176	0.09586369734758708
1.3064541832669323	0.07283492477302973
1.339402390438247	0.0526324188942128
1.3723505976095618	0.03547244198534164
1.4052988047808765	0.02153868688402131
1.4382470119521913	0.010980310609906079

==> fig/exact_clean_f_3.txt <==
-1.856573705179283	0.
-1.823625498007968	0.0011767935694692092
-1.7906772908366535	0.006995093241116453
-1.7577290836653388	0.017621220757534414
-1.724780876494024	0.03294142634349844
-1.6918326693227093	0.05279171140788384
-1.6588844621513945	0.07695958410352145
-1.6259362549800798	0.1051863339940319
-1.592988047808765	0.1371698014779606
-1.5600398406374503	0.172567612324282
-1.5270916334661357	0.21100084269446742
-1.4941434262948208	0.25205807541805525
-1.4611952191235063	0.2952998041004112
-1.4282470119521913	0.3402631379179172
-1.3952988047808768	0.3864667567370434
-1.3623505976095618	0.4334160635141239
-1.3294023904382473	0.4806084788208003
-1.2964541832669323	0.5275388208187081
-1.2635059760956175	0.5737047130922392
-1.2305577689243028	0.6186119624500309
-1.197609561752988	0.6617798491272848
-1.1646613545816733	0.7027462727587566
-1.1317131474103586	0.7410726990361909
-1.0987649402390438	0.7763488540975915
-1.065816733067729	0.8081971163961781
-1.0328685258964143	0.836276559035284
-0.9999203187250997	0.8602866091322846
-0.9669721115537849	0.8816584858737092
-0.9340239043824702	0.9018354404097405
-0.9010756972111554	0.9206014839862773
-0.8681274900398408	0.9377557312633503
-0.835179282868526	0.9531145507374882
-0.8022310756972113	0.966513530466504
-0.7692828685258966	0.9778092380541591
-0.7363346613545818	0.9868807560545528
-0.7033864541832671	0.9936309763601548
-0.6704382470119522	0.9979876397174138
-0.6374900398406375	0.9999041092422102
-0.6045418326693227	0.9993598696548875
-0.571593625498008	0.9963607468906821
-0.5386454183266932	0.9909388457346883
-0.5056972111553785	0.9831522061489557
-0.4727490039840637	0.9730841819706428
-0.43980079681274903	0.9608425486320958
-0.4068525896414343	0.9465583494544574
-0.37390438247011953	0.9303844928649245
-0.3409561752988048	0.9134569351934785
-0.30800796812749004	0.8984433375595998
-0.2750597609561753	0.8856313822638096
-0.24211155378486054	0.87515821776709
-0.20916334661354583	0.867135956417572
-0.17621513944223108	0.8616504743186513
-0.14326693227091633	0.8587604920489005
-0.1103187250996016	0.8584969460744108
-0.07737051792828685	0.8608626575824222
-0.044422310756972117	0.865832302281289
-0.011474103585657371	0.8733526814900657
0.02147410358565737	0.8833432916157651
0.05442231075697211	0.8956971859222032
0.08737051792828686	0.9102821193654225
0.12031872509960159	0.926941964240549
0.15326693227091634	0.945498381485973
0.1862151394422311	0.9633464248957004
0.2191633466135458	0.977818759577118
0.25211155378486055	0.9887603361188271
0.2850597609561753	0.9960540279504662
0.31800796812749005	0.9996217581051321
0.3509561752988048	0.9994253350118569
0.38390438247011954	0.9954668613258815
0.4168525896414343	0.9877887114203079
0.449800796812749	0.9764730777800799
0.48274900398406373	0.9616410911540151
0.5156972111553785	0.9434515238834255
0.5486454183266932	0.9220990902878279
0.581593625498008	0.89781236230166
0.6145418326693227	0.8708513226745263
0.6474900398406375	0.8415045819273036
0.6804382470119522	0.8100862888558178
0.713386454183267	0.7769327676543072
0.7463346613545817	0.7423989176573366
0.7792828685258965	0.7068544142399414
0.8122310756972112	0.6706797515443158
0.845179282868526	0.6342621693945728
0.8781274900398406	0.5979915080008329
0.9110756972111553	0.5622560348268933
0.9440239043824701	0.5274382882937182
0.9769721115537848	0.49391098281075374
1.0099203187250996	0.461880583530004
1.0428685258964143	0.4293032073177212
1.075816733067729	0.39570650000333035
1.1087649402390438	0.3614501051069566
1.1417131474103586	0.3269007279230223
1.1746613545816733	0.2924282100408323
1.207609561752988	0.2584015702919858
1.2405577689243028	0.22518505450518253
1.2735059760956176	0.1931342363547137
1.3064541832669323	0.16259221104198324
1.339402390438247	0.13388592255565127
1.3723505976095618	0.10732266382607446
1.4052988047808765	0.0831867872389225
1.4382470119521913	0.0617366607210252

==> fig/exact_clean_f_4.txt <==
-1.856573705179283	0.21907909630972852
-1.823625498007968	0.26332025950105536
-1.7906772908366535	0.31009501427976144
-1.7577290836653388	0.3589026497486693
-1.724780876494024	0.40922069358140584
-1.6918326693227093	0.46051050494509116
-1.6588844621513945	0.5122230405024492
-1.6259362549800798	0.5638047317698648
-1.592988047808765	0.6147034109158954
-1.5600398406374503	0.6643742215661784
-1.5270916334661357	0.7122854513412069
-1.4941434262948208	0.7579242236912472
-1.4611952191235063	0.8008019880988754
-1.4282470119521913	0.8404597498780245
-1.3952988047808768	0.8764729835859747
-1.3623505976095618	0.9084561774515697
-1.3294023904382473	0.9360669601727927
-1.2964541832669323	0.9590097659074814
-1.2635059760956175	0.9770389982244506
-1.2305577689243028	0.9899616591458049
-1.197609561752988	0.997639415137259
-1.1646613545816733	0.9999900779306118
-1.1317131474103586	0.9969884843265735
-1.0987649402390438	0.9886667655599
-1.065816733067729	0.9751140033433537
-1.0328685258964143	0.956475276272446
-0.9999203187250997	0.9329501199073938
-0.9669721115537849	0.9070404727910552
-0.9340239043824702	0.8812521952780439
-0.9010756972111554	0.8558613437930556
-0.8681274900398408	0.8311397204243606
-0.835179282868526	0.807351963357133
-0.8022310756972113	0.7847527139943978
-0.7692828685258966	0.7635838910907804
-0.7363346613545818	0.7440721010787124
-0.7033864541832671	0.7264262123088394
-0.6704382470119522	0.7108351191717206
-0.6374900398406375	0.6974657200352811
-0.6045418326693227	0.6864611306436442
-0.571593625498008	0.6779391521024156
-0.5386454183266932	0.6719910098502169
-0.5056972111553785	0.6686803771154324
-0.4727490039840637	0.6680426933117949
-0.43980079681274903	0.6700847846692002
-0.4068525896414343	0.6747847911607917
-0.37390438247011953	0.6820924005085403
-0.3409561752988048	0.6919293867623577
-0.30800796812749004	0.7041904476873948
-0.2750597609561753	0.7187443319955342
-0.24211155378486054	0.7354352443543607
-0.20916334661354583	0.7540845131333884
-0.17621513944223108	0.7744925030347682
-0.14326693227091633	0.7950903409664283
-0.1103187250996016	0.8123254534364823
-0.07737051792828685	0.8291333638924613
-0.044422310756972117	0.846022881553174
-0.011474103585657371	0.8628132087729504
0.02147410358565737	0.8793246097125348
0.05442231075697211	0.8953803343618578
0.08737051792828686	0.9108085106003271
0.12031872509960159	0.9254439840406512
0.15326693227091634	0.9391300859611748
0.1862151394422311	0.9517203104014943
0.2191633466135458	0.9630798824685074
0.25211155378486055	0.9730872010646106
0.2850597609561753	0.9816351405940347
0.31800796812749005	0.9886321977129136
0.3509561752988048	0.9940034708474346
0.38390438247011954	0.9976914619946071
0.4168525896414343	0.9996566922225836
0.449800796812749	0.9998781242817778
0.48274900398406373	0.9983533878028412
0.5156972111553785	0.9950988046708147
0.5486454183266932	0.9901492143038352
0.581593625498008	0.9835576007067368
0.6145418326693227	0.9753945252918386
0.6474900398406375	0.9657473715384136
0.6804382470119522	0.9547194095765557
0.713386454183267	0.9424286907088122
0.7463346613545817	0.9290067837034293
0.7792828685258965	0.9145973663868385
0.8122310756972112	0.8993546876120067
0.845179282868526	0.8834419160668479
0.8781274900398406	0.8670293935982548
0.9110756972111553	0.8502928117494346
0.9440239043824701	0.8334113310302149
0.9769721115537848	0.8165656630530157
1.0099203187250996	0.7997329681499102
1.0428685258964143	0.7799123316087406
1.075816733067729	0.7562215738796735
1.1087649402390438	0.7289142980144716
1.1417131474103586	0.6982828208978018
1.1746613545816733	0.6646550440753061
1.207609561752988	0.6283909436576571
1.2405577689243028	0.5898787168752063
1.2735059760956176	0.5495306265333023
1.3064541832669323	0.5077785878522411
1.339402390438247	0.4650695449335124
1.3723505976095618	0.42186068634600643
1.4052988047808765	0.37861455104800806
1.4382470119521913	0.33579407703474606

==> fig/exact_clean_f_5.txt <==
-1.856573705179283	0.7177470081586742
-1.823625498007968	0.7630877445452806
-1.7906772908366535	0.8056121989175601
-1.7577290836653388	0.8448651586762917
-1.724780876494024	0.8804264316731548
-1.6918326693227093	0.9119153442522137
-1.6588844621513945	0.938994816256807
-1.6259362549800798	0.9613749693800002
-1.592988047808765	0.9788162302322098
-1.5600398406374503	0.9911318949085073
-1.5270916334661357	0.998190127602621
-1.4941434262948208	0.9999153718730165
-1.4611952191235063	0.9962891594538398
-1.4282470119521913	0.9873503079526303
-1.3952988047808768	0.973194505318499
-1.3623505976095618	0.9539732855289241
-1.3294023904382473	0.9298924064601628
-1.2964541832669323	0.9012096473057215
-1.2635059760956175	0.8682320491209247
-1.2305577689243028	0.8313126280327832
-1.197609561752988	0.7908465962993583
-1.1646613545816733	0.7472671316711337
-1.1317131474103586	0.7010407403422253
-1.0987649402390438	0.6526622631297605
-1.065816733067729	0.602649578338901
-1.0328685258964143	0.5515380580178887
-0.9999203187250997	0.49987485261316933
-0.9669721115537849	0.45090208508572804
-0.9340239043824702	0.40780725985677735
-0.9010756972111554	0.3710516951888331
-0.8681274900398408	0.3410288493020023
-0.835179282868526	0.31806010851185096
-0.8022310756972113	0.3023913468772061
-0.7692828685258966	0.2941902941859174
-0.7363346613545818	0.2935447404535669
-0.7033864541832671	0.30046159615547446
-0.6704382470119522	0.3148668182519591
-0.6374900398406375	0.3366062027987328
-0.6045418326693227	0.3654470356577524
-0.571593625498008	0.40108058363812193
-0.5386454183266932	0.44312539940006807
-0.5056972111553785	0.49113140474389877
-0.4727490039840637	0.5427534939791432
-0.43980079681274903	0.5939980041064118
-0.4068525896414343	0.6442362914284145
-0.37390438247011953	0.6929305688838038
-0.3409561752988048	0.7395595776125927
-0.30800796812749004	0.7836241668890193
-0.2750597609561753	0.8246526373929111
-0.24211155378486054	0.862205790621292
-0.20916334661354583	0.895881630387677
-0.17621513944223108	0.9253196660807858
-0.14326693227091633	0.9502047716174823
-0.1103187250996016	0.9702705587809052
-0.07737051792828685	0.98530222883313
-0.044422310756972117	0.9951388718766373
-0.011474103585657371	0.9996751893505513
0.02147410358565737	0.9988626212227988
0.05442231075697211	0.9927098658119108
0.08737051792828686	0.9812827866739119
0.12031872509960159	0.9647037075510512
0.15326693227091634	0.9451203091589934
0.1862151394422311	0.9260703122986265
0.2191633466135458	0.9078117124307649
0.25211155378486055	0.8905399628499113
0.2850597609561753	0.8744399528894117
0.31800796812749005	0.859684028731946
0.3509561752988048	0.8464301484909994
0.38390438247011954	0.8348201913126612
0.4168525896414343	0.8249784385983508
0.449800796812749	0.8170102436065668
0.48274900398406373	0.8110009036752015
0.5156972111553785	0.80701474713698
0.5486454183266932	0.80509444470233
0.581593625498008	0.805260552681156
0.6145418326693227	0.8075112929331874
0.6474900398406375	0.8118225719024827
0.6804382470119522	0.8181482385323253
0.713386454183267	0.8264205782996044
0.7463346613545817	0.8365510380801774
0.7792828685258965	0.8484311740857331
0.8122310756972112	0.8619338127247453
0.845179282868526	0.8769144119608274
0.8781274900398406	0.8932126085955139
0.9110756972111553	0.9106539349122351
0.9440239043824701	0.9290516863052838
0.9769721115537848	0.9482089199013158
1.0099203187250996	0.9676777587699918
1.0428685258964143	0.9834480876345623
1.075816733067729	0.9940432375624666
1.1087649402390438	0.9993497903850532
1.1417131474103586	0.9993109409124864
1.1746613545816733	0.9939271050176945
1.207609561752988	0.9832559151845661
1.2405577689243028	0.9674116035680438
1.2735059760956176	0.9465637791702955
1.3064541832669323	0.9209356122229522
1.339402390438247	0.8908014452110978
1.3723505976095618	0.8564838561123536
1.4052988047808765	0.8183502052882629
1.4382470119521913	0.7768087029925653

==> fig/exact_clean_tree.txt <==
-0.13377171286162243	0.
-0.1335530451922454	0.005
-0.13332903937451945	0.01
-0.13309962938106237	0.015
-0.1328647471888973	0.02
-0.1326243227294791	0.025
-0.1323782838368012	0.03
-0.13212655619350977	0.035
-0.13186906327494963	0.04
-0.13160572629105863	0.045
-0.13133646412602695	0.05
-0.13106119327563212	0.055
-0.13077982778215655	0.06
-0.13049227916678746	0.065
-0.13019845635940008	0.07
-0.1298982656256136	0.075
-0.1295916104910058	0.08
-0.12927839166237215	0.085
-0.1289585069458971	0.09
-0.12863185116211392	0.095
-0.12829831605750946	0.1
-0.12795779021263357	0.105
-0.12761015894655686	0.11
-0.12725530421752004	0.115
-0.12689310451960395	0.12
-0.12652343477524672	0.125
-0.1261461662234171	0.13
-0.12576116630325226	0.135
-0.12536829853295048	0.14
-0.1249674223837042	0.145
-0.12455839314844197	0.15
-0.12414106180513962	0.155
-0.12371527487444539	0.16
-0.1232808742713524	0.165
-0.1228376971506344	0.17
-0.12238557574574585	0.17500000000000002
-0.12192433720087553	0.18
-0.12145380339581455	0.185
-0.1209737907632957	0.19
-0.12048411009842638	0.195
-0.1199845663598293	0.2
-0.11947495846207155	0.20500000000000002
-0.11895507905894878	0.21
-0.11842471431715756	0.215
-0.11788364367986846	0.22
-0.11733163961967913	0.225
-0.11676846738039794	0.23
-0.11619388470707766	0.23500000000000001
-0.11560764156367949	0.24
-0.1150094798377148	0.245
-0.11439913303117105	0.25
-0.11377632593698331	0.255
-1.1040231490166437	0.28500000000000003
0.6837236719414731	0.28500000000000003
-1.108385176531803	0.29
0.6825148610099901	0.29
-1.1129173446109324	0.295
0.681282835105699	0.295
-1.1176285499803402	0.3
0.6800273756966444	0.3
-1.1225282696191035	0.305
0.6787482938582828	0.305
-1.1276266028636426	0.31
0.6774454352674297	0.31
-1.1329343164845882	0.315
0.6761186858311143	0.315
-1.1384628928579303	0.32
0.6747679780279181	0.32
-1.1442245813281176	0.325
0.6733932980487444	0.325
-1.150232452825484	0.33
0.6719946938344397	0.33
-1.156500457750952	0.335
0.6705722841193434	0.335
-1.1630434870735689	0.34
0.669126268602809	0.34
-1.169877436496221	0.34500000000000003
0.6676569393851368	0.34500000000000003
-1.1770192734258955	0.35000000000000003
0.6661646938202702	0.35000000000000003
-1.1844871063297686	0.355
0.6646500489551767	0.355
-1.192300255858339	0.36
0.6631136577451169	0.36
-1.2004793268608056	0.365
0.6615563272551049	0.365
-1.2090462800929855	0.37
0.6599790390807998	0.37
-1.2180245020086802	0.375
0.6583829722468205	0.375
-1.227438870513209	0.38
0.6567695288669959	0.38
-1.2373158139217098	0.385
0.6551403628791269	0.385
-1.2476833595807724	0.39
0.6534974121961683	0.39
-1.2585711676535614	0.395
0.6518429346458281	0.395
-1.2700105444078866	0.4
0.6501795481007271	0.4
-1.2820344279560694	0.405
0.6485102752304284	0.405
-1.2946773377504615	0.41000000000000003
0.6468385933334446	0.41000000000000003
-1.3079752772225648	0.41500000000000004
0.645168489729878	0.41500000000000004
-1.3219655767655838	0.42
0.6435045232111242	0.42
-1.3366866618235964	0.425
0.6418518920488494	0.425
-1.3521777282291556	0.43
0.6402165090570555	0.43
-1.368478304247441	0.435
0.6386050841731974	0.435
-1.385627676245037	0.44
0.6370252149704587	0.44
-1.4036641528241935	0.445
0.6354854854253147	0.445
-1.4226241411137228	0.45
0.6339955731327138	0.45
-1.4425410093278266	0.455
0.6325663649739568	0.455
-1.4634437125349877	0.46
0.6312100809862602	0.46
-1.4853551648585475	0.465
0.6299404058428514	0.465
-1.5082903522466276	0.47000000000000003
0.6287726269117145	0.47000000000000003
-1.5322541967221697	0.47500000000000003
0.627723777302515	0.47500000000000003
-1.5572392066877758	0.48
0.6268127816180596	0.48
-1.583222978918519	0.485
0.6260606012844715	0.485
-1.610165655830481	0.49
0.6254903753336636	0.49
-1.6380074844079546	0.495
0.6251275513517558	0.495
-1.6666666666666663	0.5
0.625	0.5
-1.6666666666666665	0.505
0.625	0.505
-1.6666666666666665	0.51
0.625	0.51
-1.666666666666667	0.515
0.6250000000000001	0.515
-1.6666666666666665	0.52
0.625	0.52
-1.6666666666666663	0.525
0.6250000000000001	0.525
-1.6666666666666665	0.53
0.625	0.53
-1.6666666666666665	0.535
0.6250000000000001	0.535
-1.6666666666666663	0.54
0.6249999999999999	0.54
-1.6666666666666665	0.545
0.625	0.545
-1.6666666666666665	0.55
0.625	0.55
-1.6666666666666663	0.555
0.6249999999999999	0.555
-1.6666666666666665	0.56
0.625	0.56
-1.6666666666666665	0.5650000000000001
0.625	0.5650000000000001
-1.6666666666666665	0.5700000000000001
0.625	0.5700000000000001
-1.6666666666666665	0.5750000000000001
0.625	0.5750000000000001
-1.6666666666666665	0.58
0.625	0.58
-1.666666666666667	0.585
0.625	0.585
-1.6666666666666665	0.59
0.6249999999999998	0.59
-1.6666666666666665	0.595
0.6250000000000001	0.595
-1.6666666666666665	0.6
0.625	0.6
-1.6666666666666663	0.605
0.6249999999999999	0.605
-1.6666666666666665	0.61
0.625	0.61
-1.666666666666667	0.615
0.6250000000000001	0.615
-1.6666666666666665	0.62
0.6249999999999999	0.62
-1.6666666666666663	0.625
0.625	0.625
-1.666666666666667	0.63
0.625	0.63
-1.6666666666666665	0.635
0.625	0.635
-1.6666666666666665	0.64
0.6250000000000001	0.64
-1.6666666666666665	0.645
0.625	0.645
-1.6666666666666665	0.65
0.625	0.65
-1.6666666666666665	0.655
0.6249999999999999	0.655
-1.6666666666666665	0.66
0.625	0.66
-1.6666666666666665	0.665
0.6249999999999999	0.665
-1.6666666666666665	0.67
0.625	0.67
-1.6666666666666665	0.675
0.6249999999999999	0.675
-1.6666666666666665	0.68
0.625	0.68
-1.6666666666666663	0.685
0.6249999999999999	0.685
-1.666666666666667	0.6900000000000001
0.6249999999999999	0.6900000000000001
-1.6666666666666665	0.6950000000000001
0.625	0.6950000000000001
-1.6666666666666665	0.7000000000000001
0.625	0.7000000000000001
-1.666666666666667	0.705
0.625	0.705
-1.6666666666666665	0.71
0.625	0.71
-1.666666666666667	0.715
0.625	0.715
-1.6666666666666665	0.72
0.6250000000000001	0.72
-1.6666666666666665	0.725
0.625	0.725
-1.6666666666666665	0.73
0.625	0.73
-1.666666666666667	0.735
0.6249999999999999	0.735
-1.6666666666666665	0.74
0.625	0.74
-1.6666666666666665	0.745
0.6249999999999999	0.745
-1.6666666666666665	0.75
0.625	0.75
-1.666666666666667	0.755
0.	0.755
1.25	0.755
-1.6666666666666665	0.76
0.	0.76
1.25	0.76
-1.666666666666667	0.765
0.	0.765
1.25	0.765
-1.6666666666666665	0.77
0.	0.77
1.25	0.77
-1.6666666666666665	0.775
0.	0.775
1.25	0.775
-1.6666666666666665	0.78
0.	0.78
1.25	0.78
-1.6666666666666665	0.785
0.	0.785
1.25	0.785
-1.6666666666666665	0.79
0.	0.79
1.25	0.79
-1.666666666666667	0.795
0.	0.795
1.25	0.795
-1.666666666666667	0.8
0.	0.8
1.25	0.8
-1.666666666666667	0.805
0.	0.805
1.25	0.805
-1.6666666666666665	0.81
0.	0.81
1.25	0.81
-1.6666666666666665	0.8150000000000001
0.	0.8150000000000001
1.25	0.8150000000000001
-1.666666666666667	0.8200000000000001
0.	0.8200000000000001
1.25	0.8200000000000001
-1.666666666666667	0.8250000000000001
0.	0.8250000000000001
1.25	0.8250000000000001
-1.6666666666666665	0.8300000000000001
0.	0.8300000000000001
1.25	0.8300000000000001
-1.6666666666666665	0.835
0.	0.835
1.25	0.835
-1.666666666666667	0.84
0.	0.84
1.25	0.84
-1.666666666666667	0.845
0.	0.845
1.25	0.845
-1.666666666666667	0.85
0.	0.85
1.25	0.85
-1.666666666666667	0.855
0.	0.855
1.25	0.855
-1.6666666666666665	0.86
0.	0.86
1.25	0.86
-1.6666666666666665	0.865
0.	0.865
1.25	0.865
-1.6666666666666665	0.87
0.	0.87
1.25	0.87
-1.6666666666666665	0.875
0.	0.875
1.25	0.875
-1.6666666666666663	0.88
0.	0.88
1.25	0.88
-1.6666666666666665	0.885
0.	0.885
1.25	0.885
-1.6666666666666665	0.89
0.	0.89
1.25	0.89
-1.666666666666667	0.895
0.	0.895
1.25	0.895
-1.6666666666666665	0.9
0.	0.9
1.25	0.9
-1.6666666666666665	0.905
0.	0.905
1.25	0.905
-1.666666666666667	0.91
0.	0.91
1.25	0.91
-1.6666666666666665	0.915
0.	0.915
1.25	0.915
-1.666666666666667	0.92
0.	0.92
1.25	0.92
-1.666666666666667	0.925
0.	0.925
1.25	0.925
-1.666666666666667	0.93
0.	0.93
1.25	0.93
-1.6666666666666665	0.935
0.	0.935
1.2499999999999998	0.935
-1.6666666666666665	0.9400000000000001
0.	0.9400000000000001
1.25	0.9400000000000001
-1.6666666666666665	0.9450000000000001
0.	0.9450000000000001
1.25	0.9450000000000001
-1.6666666666666665	0.9500000000000001
0.	0.9500000000000001
1.25	0.9500000000000001
-1.666666666666667	0.9550000000000001
0.	0.9550000000000001
1.25	0.9550000000000001
-1.6666666666666665	0.96
0.	0.96
1.25	0.96
-1.6666666666666665	0.965
0.	0.965
1.25	0.965
-1.6666666666666665	0.97
0.	0.97
1.25	0.97
-1.6666666666666665	0.975
0.	0.975
1.25	0.975
-1.6666666666666665	0.98
0.	0.98
1.25	0.98
-1.666666666666667	0.985
0.	0.985
1.25	0.985
-1.6666666666666672	0.99
0.	0.99
1.25	0.99
-1.666666666666667	0.995
0.	0.995
1.2499999999999998	0.995
-1.6666666666666665	1.
0.	1.
1.25	1.

==> fig/pointclouds/txt_multi3_sigma14.txt <==
4.648940863231885601e+01	2.217916150090566418e+01
4.796412512942207229e+01	4.562914347494390199e+01
5.647573432377637914e+01	1.093362783396858262e+01
4.254158289736957954e+01	2.925428492667199265e+01
4.426322604022060858e+01	4.057214370576876661e+01
2.645597544578171068e+01	4.184474449202021162e+01
9.992618099257645881e+00	5.041182748840793693e+01
2.643320349015134951e+01	4.700677494291137037e+01
2.392627191821220123e+01	4.840265580667246326e+01
1.042535044030351266e+01	2.166710477801705537e+01
2.339572187112952406e+01	4.898839559309258362e+01
3.979650005088743825e+01	6.224150924780330740e+01
2.121725706670136802e+01	2.007682033127973753e+01
1.397049487192739292e+01	4.640874621819364876e+01
4.805723175061761765e+01	2.120156689037236930e+01
1.688426530042140428e+01	5.361614377457548386e+01
1.453585400621878776e+01	1.377225779517882387e+01
1.197747406819418714e+01	1.395633352582774833e+01
4.084110015611462785e+01	2.462558322129749300e+01
5.132217333660461378e+01	5.009817647506849170e+01
3.639339034561648134e+01	2.065303273525132965e+01
3.158513925822096269e+01	2.145780753040602207e+01
1.268317720369765489e+01	1.287995823708929954e+01
1.051062250819215826e+01	5.004133431458332382e+01
2.686986618694235318e+01	1.938032055738401382e+01
4.328075260634902577e+01	5.209484096332190717e+01
4.578344357180731095e+01	4.540337941502765773e+01
1.803614693440340133e+01	1.153841833808326278e+01
4.150277289827695881e+01	3.245687293837180221e+01
3.562315570910837437e+01	2.132882510909824703e+01
7.351363208498678858e+00	5.226128405677846445e+01


==> fig/pointclouds/txt_single_sigma14.txt <==
1.571705854154434157e+01	1.418262536327715040e+01
1.678373001598965431e+01	1.635965680547491630e+01
2.051823523798449145e+01	1.851839866984031246e+01
1.777749919240332943e+01	2.979142722250335140e+01
1.755051245594216525e+01	2.013168778905860279e+01
2.193428339168184138e+01	8.289978415657484945e+00
1.461217378484089480e+01	2.533792898816046701e+01
1.421477151684719331e+01	1.907810014825976452e+01
1.454661938652677655e+01	4.882535473356223577e+01
2.579818719598958765e+01	5.362469509948050472e+01
2.392879486114141585e+01	4.148661292717117277e+01
2.547823852917954923e+01	4.609377112518385644e+01
1.784498637923074327e+01	3.951417880441037767e+01
2.831882428539412544e+01	4.874610864191310355e+01
3.004922437432772142e+01	4.377371869454582054e+01
3.163587370345126715e+01	4.323108928051218669e+01
1.163021591837474489e+01	4.302654462746782826e+01
1.551212328626687054e+01	4.234018591456985092e+01
2.456654497879052812e+01	4.570296425209360791e+01
5.260148956426507283e+01	5.207852562073282598e+01
4.734181993728350335e+01	4.562725867819797543e+01
3.982511943802241916e+01	4.159930670324236957e+01
4.829087085235248367e+01	4.534685363372228295e+01
3.509709574394082665e+01	4.424623350426815449e+01
3.100514383433607435e+01	4.987323464184446919e+01
4.919631508131872977e+01	3.025173824749068530e+01
5.353912045822341526e+01	3.882309253618234379e+01
4.819937759287660128e+01	2.601853515786316606e+01
4.703413075933280396e+01	1.735307612361132712e+01
3.966185140914640073e+01	2.310455578836509005e+01
4.457973480311353143e+01	2.277845711527334771e+01
2.529830816440278340e+01	6.641523733972315213e+00
4.389423997867665150e+01	1.221588057179531361e+01
5.185092344000891273e+01	9.819737480989189748e+00
4.740791901824091781e+01	8.423166614604927105e+00
3.899726453088114653e+01	2.701610982671586925e+01
4.556680324740595012e+01	1.824208243929573925e+01
5.232015549125970466e+01	3.101876822313981563e+01
6.090197579219732660e+01	1.575220184019944014e+01
4.902406583814892116e+01	1.273364637253533971e+01

